Simulating the Evolution of Lethal Non-Trackable Population and its Effect on LEO Sustainability

The vast majority of the orbital population today is unobservable and untracked because of their small size. These lethal non-trackable objects will only become more numerous as more payloads and debris are launched into orbit and increase the collision rate. In this paper, the long-term effect of collisions is simulated with an efficient Monte-Carlo method to simulate the future LEO environment including lethal non-trackable objects, which is typically ignored due to the large computational resources required. The results show that simulations that do not incorporate lethal non-trackable debris would be omitting a large number of debilitating collisions with active payloads and catastrophic collisions to a smaller effect. This shows the importance of simulating small debris in the long-term evolution of the orbital population, which is often omitted in the literature. This increased debris population and consequentially the risk to orbital payloads diminishes as smaller lethal non-trackable objects are considered. An efficient and validated model is used to simulate these numerous small objects. Several future cases such as launches of registered megaconstellations, improved post-mission disposal rates and no-future launches are explored to understand the effect of the inclusion or exclusion of lethal non-trackable objects.

==> review_formatting.txt <==
Manuscript ID:  2024-07-A36198
Title:  Simulating the Evolution of Lethal Non-Trackable Population and its Effect on LEO Sustainability
Authors:  Jang, Daniel; Linares, Richard
Submission Date: 17-Jul-2024

Dear Mr. Jang:

Thank you for your submission of the manuscript listed above to the Journal of Spacecraft and Rockets.  Prior to forwarding your manuscript to the Editor-in-Chief office, we ask that you address the following requested change(s) to conform with the journal’s manuscript guidelines. In order for you to address the requested changes, we have un-submitted this manuscript. This places it back on your AIAA ScholarOne home page, where you can respond to and address the changes and resubmit the manuscript. Please view the Author Resources page at https://www.aiaa.org/publications/journals/Journal-Author if you have questions.

REFERENCE LIST.
The list of references must be complete, in AIAA format, with full information for each reference, to include the DOI for online publications, when available. Publication titles should be spelled out; all authors must be listed (AIAA does not permit use et al. in the reference list); and journal volume and issue information must be included. Please review the guidelines for references available at http://arc.aiaa.org/page/styleandformat.)

FIGURE CITATIONS.
Please add an in-text citation to Figure 6,18 and 19. Be sure the figures are cited sequentially in the text. 

FONT SIZE OF TEXT WITHIN FIGURES.
An appropriate figure lettering size must be used. Please note that most figures will be adjusted to fit into the single column margin (3.25 inches = 8.2 cm) of an AIAA paper. To ensure high quality, please prepare all the figures so that a minimum 8-point font for figure letters will appear in the final product. This provides the best match with the text size on a journal page. Please review the AIAA guidelines for Journal Figures and Tables at https://www.aiaa.org/figuretableguidelines/. Please review all figures to guarantee they meet the 8 point AIAA minimum.

FIGURE CAPTIONS.
Figure captions should be short, preferably less than 20-25 words. Please review the guidelines for figures and tables available at:
https://www.aiaa.org/publications/journals/Journal-Author/Guidelines-for-Journal-Figures-and-Tables

PERMISSIONS FOR PREVIOUSLY PUBLISHED GRAPHICS.
It appears that one or more of your figures have been previously published. Please ensure that you acknowledge copyright ownership and permission for any of the graphics included in the manuscript which have been previously published.  In addition to citing the source for the figure in the figure caption, please add credit lines in the figures where appropriate.
For example:  Reprinted (or “Adapted” or “Reprinted in part”) with permission from Complete Reference Citation. Copyright Year Name of Publisher/Copyright Owner.
 Also, as required, please provide permission releases.  (Copies of those permissions can be forwarded to me at the address above and I will upload them to the manuscript record.)


Your manuscript may be resubmitted by accessing your Author Center on AIAA's ScholarOne site at http://mc.manuscriptcentral.com/aiaa and following the instructions for resubmission.

Sincerely,

Technica Editorial
Administrative Support and Peer Review Services
AIAA Journals

